Scheduling to Minimize Age of Information with Multiple Sources

We consider a G/G/1 queueing system with a single server, where updates arrive from different sources stochastically with possibly different update inter-generation time distributions. The server can transmit/serve at most one update at any time, with potentially different transmission/service times for updates belonging to distinct sources. The age of information (AoI) of any source is a function of the time difference between the departure time of successive updates of that source. Each fully/partially transmitted update incurs a fixed (energy) cost, and the goal of the scheduler is to minimize the linear combination of the sum of the age of information across all sources and the total energy cost. We propose a simple non-preemptive randomized scheduling algorithm that randomly marks arriving updates from a source to be eligible for transmission with a fixed probability and discards them otherwise. Every time the server becomes free, it chooses a source for transmission randomly with another fixed probability and begins to transmit the most recently marked update of the chosen source. Both the respective probabilities are chosen by solving a convex program. The competitive ratio of the proposed algorithm (against a non-preemptive offline optimal algorithm) is shown to be 3 plus the maximum of the ratio of the variance and the mean of the inter-arrival time distribution of sources. For several common distributions such as exponential, uniform and Rayleigh, the competitive ratio is at most 4. For preemptive policies, a G/M/1 system is considered and a non-preemptive policy is shown to have competitive ratio (against a preemptive offline optimal algorithm) at most 5 plus the maximum of the ratio of the variance and the mean of the inter-arrival time distribution of sources.

==> NumericalPlots/vsArrival/data2.dat <==
   1.0000000e+00   9.4185125e+01
   2.0000000e+00   9.4045262e+01
   3.0000000e+00   9.4181275e+01
   4.0000000e+00   9.4307109e+01
   5.0000000e+00   9.4316938e+01
   6.0000000e+00   9.5158516e+01
   7.0000000e+00   9.6496743e+01
   8.0000000e+00   9.7873428e+01
   9.0000000e+00   9.9642291e+01
   1.0000000e+01   1.0175600e+02
   1.1000000e+01   1.0603104e+02
   1.2000000e+01   1.1005663e+02
   1.3000000e+01   1.1473872e+02
   1.4000000e+01   1.1881794e+02
   1.5000000e+01   1.2267059e+02
   1.6000000e+01   1.2665918e+02
   1.7000000e+01   1.2988603e+02
   1.8000000e+01   1.3436335e+02
   1.9000000e+01   1.3785725e+02
   2.0000000e+01   1.4061704e+02
   2.1000000e+01   1.4525490e+02
   2.2000000e+01   1.4928776e+02
   2.3000000e+01   1.5250296e+02
   2.4000000e+01   1.5723183e+02
   2.5000000e+01   1.6022047e+02
   2.6000000e+01   1.6468647e+02
   2.7000000e+01   1.6889821e+02
   2.8000000e+01   1.7273615e+02
   2.9000000e+01   1.7620883e+02
   3.0000000e+01   1.7905080e+02


==> NumericalPlots/vsArrival/data2_LB.dat <==
   1.0000000e+00   3.3428159e+01
   2.0000000e+00   3.3428159e+01
   3.0000000e+00   3.3428159e+01
   4.0000000e+00   3.3428159e+01
   5.0000000e+00   3.3454852e+01
   6.0000000e+00   3.3629932e+01
   7.0000000e+00   3.3904920e+01
   8.0000000e+00   3.4239875e+01
   9.0000000e+00   3.4613789e+01
   1.0000000e+01   3.5151311e+01
   1.1000000e+01   3.5959946e+01
   1.2000000e+01   3.6938126e+01
   1.3000000e+01   3.8155449e+01
   1.4000000e+01   4.0066964e+01
   1.5000000e+01   4.1979167e+01
   1.6000000e+01   4.3891927e+01
   1.7000000e+01   4.5805147e+01
   1.8000000e+01   4.7718750e+01
   1.9000000e+01   4.9632676e+01
   2.0000000e+01   5.1546875e+01
   2.1000000e+01   5.3461310e+01
   2.2000000e+01   5.5375947e+01
   2.3000000e+01   5.7290761e+01
   2.4000000e+01   5.9205729e+01
   2.5000000e+01   6.1120833e+01
   2.6000000e+01   6.3036058e+01
   2.7000000e+01   6.4951389e+01
   2.8000000e+01   6.6866816e+01
   2.9000000e+01   6.8782328e+01
   3.0000000e+01   7.0697917e+01


==> NumericalPlots/vsArrival/data2_NW.dat <==
   1.0000000e+00   6.7747628e+01
   2.0000000e+00   6.7649473e+01
   3.0000000e+00   6.7724220e+01
   4.0000000e+00   6.7663140e+01
   5.0000000e+00   6.7908915e+01
   6.0000000e+00   6.8370914e+01
   7.0000000e+00   6.8821355e+01
   8.0000000e+00   6.9645682e+01
   9.0000000e+00   7.0431399e+01
   1.0000000e+01   7.1995976e+01
   1.1000000e+01   7.4396703e+01
   1.2000000e+01   7.6772525e+01
   1.3000000e+01   7.9483665e+01
   1.4000000e+01   8.1942028e+01
   1.5000000e+01   8.4605331e+01
   1.6000000e+01   8.7775767e+01
   1.7000000e+01   9.0364377e+01
   1.8000000e+01   9.3913393e+01
   1.9000000e+01   9.6804399e+01
   2.0000000e+01   9.9328068e+01
   2.1000000e+01   1.0293460e+02
   2.2000000e+01   1.0665009e+02
   2.3000000e+01   1.0964150e+02
   2.4000000e+01   1.1348235e+02
   2.5000000e+01   1.1650817e+02
   2.6000000e+01   1.2033250e+02
   2.7000000e+01   1.2427970e+02
   2.8000000e+01   1.2793325e+02
   2.9000000e+01   1.3105610e+02
   3.0000000e+01   1.3384582e+02


==> NumericalPlots/vsArrival/data2_UB.dat <==
   1.0000000e+00   9.3950628e+01
   2.0000000e+00   9.3950628e+01
   3.0000000e+00   9.3950628e+01
   4.0000000e+00   9.3950628e+01
   5.0000000e+00   9.4063459e+01
   6.0000000e+00   9.4772928e+01
   7.0000000e+00   9.5879417e+01
   8.0000000e+00   9.7224138e+01
   9.0000000e+00   9.8723577e+01
   1.0000000e+01   1.0087712e+02
   1.1000000e+01   1.0411535e+02
   1.2000000e+01   1.0803115e+02
   1.3000000e+01   1.1290545e+02
   1.4000000e+01   1.2056696e+02
   1.5000000e+01   1.2822917e+02
   1.6000000e+01   1.3589193e+02
   1.7000000e+01   1.4355515e+02
   1.8000000e+01   1.5121875e+02
   1.9000000e+01   1.5888268e+02
   2.0000000e+01   1.6654688e+02
   2.1000000e+01   1.7421131e+02
   2.2000000e+01   1.8187595e+02
   2.3000000e+01   1.8954076e+02
   2.4000000e+01   1.9720573e+02
   2.5000000e+01   2.0487083e+02
   2.6000000e+01   2.1253606e+02
   2.7000000e+01   2.2020139e+02
   2.8000000e+01   2.2786681e+02
   2.9000000e+01   2.3553233e+02
   3.0000000e+01   2.4319792e+02


==> NumericalPlots/vsCost/LB.dat <==
   0.0000000e+00   1.6670406e+01
   1.0000000e+01   1.8388275e+01
   2.0000000e+01   2.0058503e+01
   3.0000000e+01   2.1693663e+01
   4.0000000e+01   2.3301662e+01
   5.0000000e+01   2.4887809e+01
   6.0000000e+01   2.6455862e+01
   7.0000000e+01   2.8007353e+01
   8.0000000e+01   2.9486574e+01
   9.0000000e+01   3.0875889e+01
   1.0000000e+02   3.2189935e+01
   1.1000000e+02   3.3439764e+01
   1.2000000e+02   3.4633960e+01
   1.3000000e+02   3.5779351e+01
   1.4000000e+02   3.6881473e+01
   1.5000000e+02   3.7944887e+01
   1.6000000e+02   3.8973407e+01
   1.7000000e+02   3.9970257e+01
   1.8000000e+02   4.0938195e+01
   1.9000000e+02   4.1879598e+01
   2.0000000e+02   4.2796537e+01
   2.1000000e+02   4.3690825e+01
   2.2000000e+02   4.4564062e+01
   2.3000000e+02   4.5417668e+01
   2.4000000e+02   4.6252910e+01
   2.5000000e+02   4.7070926e+01
   2.6000000e+02   4.7872738e+01
   2.7000000e+02   4.8659273e+01
   2.8000000e+02   4.9431373e+01
   2.9000000e+02   5.0189805e+01
   3.0000000e+02   5.0935269e+01
   3.1000000e+02   5.1668408e+01
   3.2000000e+02   5.2389815e+01
   3.3000000e+02   5.3100035e+01
   3.4000000e+02   5.3799574e+01
   3.5000000e+02   5.4488899e+01
   3.6000000e+02   5.5168444e+01
   3.7000000e+02   5.5838615e+01
   3.8000000e+02   5.6499789e+01
   3.9000000e+02   5.7152320e+01
   4.0000000e+02   5.7796537e+01
   4.1000000e+02   5.8432750e+01
   4.2000000e+02   5.9061251e+01
   4.3000000e+02   5.9682313e+01
   4.4000000e+02   6.0296194e+01
   4.5000000e+02   6.0903138e+01
   4.6000000e+02   6.1503376e+01
   4.7000000e+02   6.2097123e+01
   4.8000000e+02   6.2684587e+01
   4.9000000e+02   6.3265963e+01
   5.0000000e+02   6.3841435e+01
   5.1000000e+02   6.4411182e+01
   5.2000000e+02   6.4975369e+01
   5.3000000e+02   6.5534158e+01
   5.4000000e+02   6.6087699e+01
   5.5000000e+02   6.6636137e+01
   5.6000000e+02   6.7179613e+01
   5.7000000e+02   6.7718257e+01
   5.8000000e+02   6.8252197e+01
   5.9000000e+02   6.8781553e+01
   6.0000000e+02   6.9306442e+01
   6.1000000e+02   6.9826974e+01
   6.2000000e+02   7.0343257e+01
   6.3000000e+02   7.0855394e+01
   6.4000000e+02   7.1363481e+01
   6.5000000e+02   7.1867614e+01
   6.6000000e+02   7.2367884e+01
   6.7000000e+02   7.2864378e+01
   6.8000000e+02   7.3357181e+01
   6.9000000e+02   7.3846373e+01
   7.0000000e+02   7.4332033e+01
   7.1000000e+02   7.4814237e+01
   7.2000000e+02   7.5293056e+01
   7.3000000e+02   7.5768561e+01
   7.4000000e+02   7.6240821e+01
   7.5000000e+02   7.6709900e+01
   7.6000000e+02   7.7175863e+01
   7.7000000e+02   7.7638769e+01
   7.8000000e+02   7.8098680e+01
   7.9000000e+02   7.8555652e+01
   8.0000000e+02   7.9009740e+01
   8.1000000e+02   7.9460999e+01
   8.2000000e+02   7.9909482e+01
   8.3000000e+02   8.0355237e+01
   8.4000000e+02   8.0798316e+01
   8.5000000e+02   8.1238765e+01
   8.6000000e+02   8.1676630e+01
   8.7000000e+02   8.2111957e+01
   8.8000000e+02   8.2544790e+01
   8.9000000e+02   8.2975170e+01
   9.0000000e+02   8.3403138e+01
   9.1000000e+02   8.3828736e+01
   9.2000000e+02   8.4252002e+01
   9.3000000e+02   8.4672973e+01
   9.4000000e+02   8.5091688e+01
   9.5000000e+02   8.5508180e+01
   9.6000000e+02   8.5922487e+01
   9.7000000e+02   8.6334641e+01
   9.8000000e+02   8.6744676e+01
   9.9000000e+02   8.7152625e+01
   1.0000000e+03   8.7558518e+01


==> NumericalPlots/vsCost/SRPvar1.dat <==
   0.0000000e+00   4.6103735e+01
   1.0000000e+01   4.7009647e+01
   2.0000000e+01   4.8000983e+01
   3.0000000e+01   4.8793866e+01
   4.0000000e+01   4.9815712e+01
   5.0000000e+01   5.0625328e+01
   6.0000000e+01   5.1582944e+01
   7.0000000e+01   5.2447864e+01
   8.0000000e+01   5.3385439e+01
   9.0000000e+01   5.4375501e+01
   1.0000000e+02   5.5133705e+01
   1.1000000e+02   5.6055062e+01
   1.2000000e+02   5.6889365e+01
   1.3000000e+02   5.7761848e+01
   1.4000000e+02   5.8655675e+01
   1.5000000e+02   5.9535207e+01
   1.6000000e+02   6.0272336e+01
   1.7000000e+02   6.1229428e+01
   1.8000000e+02   6.2093378e+01
   1.9000000e+02   6.2903977e+01
   2.0000000e+02   6.3803816e+01
   2.1000000e+02   6.4591739e+01
   2.2000000e+02   6.5460638e+01
   2.3000000e+02   6.6345493e+01
   2.4000000e+02   6.7180269e+01
   2.5000000e+02   6.8057482e+01
   2.6000000e+02   6.8890439e+01
   2.7000000e+02   6.9732598e+01
   2.8000000e+02   7.0621192e+01
   2.9000000e+02   7.1527308e+01
   3.0000000e+02   7.2518546e+01
   3.1000000e+02   7.3473031e+01
   3.2000000e+02   7.4450338e+01
   3.3000000e+02   7.5227504e+01
   3.4000000e+02   7.6164366e+01
   3.5000000e+02   7.7020957e+01
   3.6000000e+02   7.7995785e+01
   3.7000000e+02   7.8833289e+01
   3.8000000e+02   7.9638396e+01
   3.9000000e+02   8.0558643e+01
   4.0000000e+02   8.1229753e+01
   4.1000000e+02   8.2184519e+01
   4.2000000e+02   8.3035799e+01
   4.3000000e+02   8.3810120e+01
   4.4000000e+02   8.4613605e+01
   4.5000000e+02   8.5405815e+01
   4.6000000e+02   8.6125627e+01
   4.7000000e+02   8.6910374e+01
   4.8000000e+02   8.7814894e+01
   4.9000000e+02   8.8534675e+01
   5.0000000e+02   8.9315157e+01
   5.1000000e+02   8.9989623e+01
   5.2000000e+02   9.0729452e+01
   5.3000000e+02   9.1429607e+01
   5.4000000e+02   9.2269767e+01
   5.5000000e+02   9.3041056e+01
   5.6000000e+02   9.3773062e+01
   5.7000000e+02   9.4346618e+01
   5.8000000e+02   9.5158292e+01
   5.9000000e+02   9.5780737e+01
   6.0000000e+02   9.6545223e+01
   6.1000000e+02   9.7258359e+01
   6.2000000e+02   9.7964631e+01
   6.3000000e+02   9.8592531e+01
   6.4000000e+02   9.9303192e+01
   6.5000000e+02   1.0015255e+02
   6.6000000e+02   1.0077412e+02
   6.7000000e+02   1.0131016e+02
   6.8000000e+02   1.0196725e+02
   6.9000000e+02   1.0264654e+02
   7.0000000e+02   1.0343914e+02
   7.1000000e+02   1.0392125e+02
   7.2000000e+02   1.0467064e+02
   7.3000000e+02   1.0530517e+02
   7.4000000e+02   1.0597435e+02
   7.5000000e+02   1.0663845e+02
   7.6000000e+02   1.0721081e+02
   7.7000000e+02   1.0781494e+02
   7.8000000e+02   1.0846364e+02
   7.9000000e+02   1.0908548e+02
   8.0000000e+02   1.0970337e+02
   8.1000000e+02   1.1034615e+02
   8.2000000e+02   1.1083597e+02
   8.3000000e+02   1.1166582e+02
   8.4000000e+02   1.1215704e+02
   8.5000000e+02   1.1274466e+02
   8.6000000e+02   1.1339977e+02
   8.7000000e+02   1.1388728e+02
   8.8000000e+02   1.1452251e+02
   8.9000000e+02   1.1517886e+02
   9.0000000e+02   1.1568661e+02
   9.1000000e+02   1.1637278e+02
   9.2000000e+02   1.1690224e+02
   9.3000000e+02   1.1755673e+02
   9.4000000e+02   1.1807382e+02
   9.5000000e+02   1.1866351e+02
   9.6000000e+02   1.1930225e+02
   9.7000000e+02   1.1969479e+02
   9.8000000e+02   1.2029063e+02
   9.9000000e+02   1.2097440e+02
   1.0000000e+03   1.2152804e+02


==> NumericalPlots/vsCost/SRPvar1NW.dat <==
   0.0000000e+00   3.2966793e+01
   1.0000000e+01   3.4361204e+01
   2.0000000e+01   3.5685268e+01
   3.0000000e+01   3.6960400e+01
   4.0000000e+01   3.8357828e+01
   5.0000000e+01   3.9533369e+01
   6.0000000e+01   4.0876753e+01
   7.0000000e+01   4.2081953e+01
   8.0000000e+01   4.3384576e+01
   9.0000000e+01   4.4643592e+01
   1.0000000e+02   4.5863298e+01
   1.1000000e+02   4.7181596e+01
   1.2000000e+02   4.8318638e+01
   1.3000000e+02   4.9618186e+01
   1.4000000e+02   5.0779184e+01
   1.5000000e+02   5.1967975e+01
   1.6000000e+02   5.3286249e+01
   1.7000000e+02   5.4360529e+01
   1.8000000e+02   5.5557267e+01
   1.9000000e+02   5.6842730e+01
   2.0000000e+02   5.8004760e+01
   2.1000000e+02   5.9099144e+01
   2.2000000e+02   6.0357754e+01
   2.3000000e+02   6.1503205e+01
   2.4000000e+02   6.2640633e+01
   2.5000000e+02   6.3832920e+01
   2.6000000e+02   6.5021756e+01
   2.7000000e+02   6.6224580e+01
   2.8000000e+02   6.7312854e+01
   2.9000000e+02   6.8329469e+01
   3.0000000e+02   6.9424067e+01
   3.1000000e+02   7.0543310e+01
   3.2000000e+02   7.1516890e+01
   3.3000000e+02   7.2596729e+01
   3.4000000e+02   7.3579507e+01
   3.5000000e+02   7.4553971e+01
   3.6000000e+02   7.5554767e+01
   3.7000000e+02   7.6634517e+01
   3.8000000e+02   7.7518821e+01
   3.9000000e+02   7.8503764e+01
   4.0000000e+02   7.9474831e+01
   4.1000000e+02   8.0310405e+01
   4.2000000e+02   8.1324975e+01
   4.3000000e+02   8.2192556e+01
   4.4000000e+02   8.3146344e+01
   4.5000000e+02   8.4001460e+01
   4.6000000e+02   8.4972995e+01
   4.7000000e+02   8.5854528e+01
   4.8000000e+02   8.6723182e+01
   4.9000000e+02   8.7545673e+01
   5.0000000e+02   8.8366232e+01
   5.1000000e+02   8.9302270e+01
   5.2000000e+02   9.0142453e+01
   5.3000000e+02   9.0884171e+01
   5.4000000e+02   9.1788458e+01
   5.5000000e+02   9.2484826e+01
   5.6000000e+02   9.3408583e+01
   5.7000000e+02   9.4116986e+01
   5.8000000e+02   9.5066425e+01
   5.9000000e+02   9.5811495e+01
   6.0000000e+02   9.6543816e+01
   6.1000000e+02   9.7418163e+01
   6.2000000e+02   9.8155233e+01
   6.3000000e+02   9.8954531e+01
   6.4000000e+02   9.9693389e+01
   6.5000000e+02   1.0046724e+02
   6.6000000e+02   1.0117931e+02
   6.7000000e+02   1.0184972e+02
   6.8000000e+02   1.0274083e+02
   6.9000000e+02   1.0344270e+02
   7.0000000e+02   1.0413506e+02
   7.1000000e+02   1.0493650e+02
   7.2000000e+02   1.0567205e+02
   7.3000000e+02   1.0634782e+02
   7.4000000e+02   1.0697614e+02
   7.5000000e+02   1.0779693e+02
   7.6000000e+02   1.0855791e+02
   7.7000000e+02   1.0910838e+02
   7.8000000e+02   1.0969506e+02
   7.9000000e+02   1.1051042e+02
   8.0000000e+02   1.1117277e+02
   8.1000000e+02   1.1188042e+02
   8.2000000e+02   1.1253119e+02
   8.3000000e+02   1.1318188e+02
   8.4000000e+02   1.1398607e+02
   8.5000000e+02   1.1447215e+02
   8.6000000e+02   1.1529897e+02
   8.7000000e+02   1.1591581e+02
   8.8000000e+02   1.1648156e+02
   8.9000000e+02   1.1732739e+02
   9.0000000e+02   1.1784998e+02
   9.1000000e+02   1.1852014e+02
   9.2000000e+02   1.1928174e+02
   9.3000000e+02   1.1990868e+02
   9.4000000e+02   1.2042165e+02
   9.5000000e+02   1.2104309e+02
   9.6000000e+02   1.2163991e+02
   9.7000000e+02   1.2244684e+02
   9.8000000e+02   1.2296729e+02
   9.9000000e+02   1.2363625e+02
   1.0000000e+03   1.2415343e+02


==> NumericalPlots/vsCost/SRPvar1UB.dat <==
   0.0000000e+00   4.5983708e+01
   1.0000000e+01   4.7723296e+01
   2.0000000e+01   4.9447514e+01
   3.0000000e+01   5.1157743e+01
   4.0000000e+01   5.2855182e+01
   5.0000000e+01   5.4540875e+01
   6.0000000e+01   5.6215737e+01
   7.0000000e+01   5.7880573e+01
   8.0000000e+01   5.9536095e+01
   9.0000000e+01   6.1182936e+01
   1.0000000e+02   6.2821660e+01
   1.1000000e+02   6.4452775e+01
   1.2000000e+02   6.6076735e+01
   1.3000000e+02   6.7693954e+01
   1.4000000e+02   6.9304805e+01
   1.5000000e+02   7.0909627e+01
   1.6000000e+02   7.2508731e+01
   1.7000000e+02   7.4102402e+01
   1.8000000e+02   7.5690900e+01
   1.9000000e+02   7.7274465e+01
   2.0000000e+02   7.8853321e+01
   2.1000000e+02   8.0427671e+01
   2.2000000e+02   8.1997707e+01
   2.3000000e+02   8.3563606e+01
   2.4000000e+02   8.5125533e+01
   2.5000000e+02   8.6683641e+01
   2.6000000e+02   8.8238076e+01
   2.7000000e+02   8.9788971e+01
   2.8000000e+02   9.1331497e+01
   2.9000000e+02   9.2848360e+01
   3.0000000e+02   9.4339287e+01
   3.1000000e+02   9.5805566e+01
   3.2000000e+02   9.7248380e+01
   3.3000000e+02   9.8668821e+01
   3.4000000e+02   1.0006790e+02
   3.5000000e+02   1.0144655e+02
   3.6000000e+02   1.0280564e+02
   3.7000000e+02   1.0414598e+02
   3.8000000e+02   1.0546833e+02
   3.9000000e+02   1.0677339e+02
   4.0000000e+02   1.0806182e+02
   4.1000000e+02   1.0933425e+02
   4.2000000e+02   1.1059125e+02
   4.3000000e+02   1.1183338e+02
   4.4000000e+02   1.1306114e+02
   4.5000000e+02   1.1427503e+02
   4.6000000e+02   1.1547550e+02
   4.7000000e+02   1.1666300e+02
   4.8000000e+02   1.1783792e+02
   4.9000000e+02   1.1900068e+02
   5.0000000e+02   1.2015162e+02
   5.1000000e+02   1.2129111e+02
   5.2000000e+02   1.2241949e+02
   5.3000000e+02   1.2353707e+02
   5.4000000e+02   1.2464415e+02
   5.5000000e+02   1.2574102e+02
   5.6000000e+02   1.2682798e+02
   5.7000000e+02   1.2790526e+02
   5.8000000e+02   1.2897314e+02
   5.9000000e+02   1.3003186e+02
   6.0000000e+02   1.3108163e+02
   6.1000000e+02   1.3212270e+02
   6.2000000e+02   1.3315526e+02
   6.3000000e+02   1.3417954e+02
   6.4000000e+02   1.3519571e+02
   6.5000000e+02   1.3620398e+02
   6.6000000e+02   1.3720452e+02
   6.7000000e+02   1.3819751e+02
   6.8000000e+02   1.3918311e+02
   6.9000000e+02   1.4016150e+02
   7.0000000e+02   1.4113282e+02
   7.1000000e+02   1.4209722e+02
   7.2000000e+02   1.4305486e+02
   7.3000000e+02   1.4400587e+02
   7.4000000e+02   1.4495039e+02
   7.5000000e+02   1.4588855e+02
   7.6000000e+02   1.4682048e+02
   7.7000000e+02   1.4774629e+02
   7.8000000e+02   1.4866611e+02
   7.9000000e+02   1.4958005e+02
   8.0000000e+02   1.5048823e+02
   8.1000000e+02   1.5139075e+02
   8.2000000e+02   1.5228771e+02
   8.3000000e+02   1.5317922e+02
   8.4000000e+02   1.5406538e+02
   8.5000000e+02   1.5494628e+02
   8.6000000e+02   1.5582201e+02
   8.7000000e+02   1.5669266e+02
   8.8000000e+02   1.5755833e+02
   8.9000000e+02   1.5841909e+02
   9.0000000e+02   1.5927503e+02
   9.1000000e+02   1.6012622e+02
   9.2000000e+02   1.6097275e+02
   9.3000000e+02   1.6181470e+02
   9.4000000e+02   1.6265213e+02
   9.5000000e+02   1.6348511e+02
   9.6000000e+02   1.6431372e+02
   9.7000000e+02   1.6513803e+02
   9.8000000e+02   1.6595810e+02
   9.9000000e+02   1.6677400e+02
   1.0000000e+03   1.6758579e+02


==> NumericalPlots/vsCost/SRPvar4.dat <==
   0.0000000e+00   4.9036665e+01
   1.0000000e+01   4.9887234e+01
   2.0000000e+01   5.0729779e+01
   3.0000000e+01   5.1654552e+01
   4.0000000e+01   5.2533866e+01
   5.0000000e+01   5.3357901e+01
   6.0000000e+01   5.4286606e+01
   7.0000000e+01   5.5168572e+01
   8.0000000e+01   5.5927228e+01
   9.0000000e+01   5.6695422e+01
   1.0000000e+02   5.7656041e+01
   1.1000000e+02   5.8487992e+01
   1.2000000e+02   5.9207275e+01
   1.3000000e+02   5.9957280e+01
   1.4000000e+02   6.1020935e+01
   1.5000000e+02   6.1806763e+01
   1.6000000e+02   6.2700448e+01
   1.7000000e+02   6.3474050e+01
   1.8000000e+02   6.4308390e+01
   1.9000000e+02   6.5125947e+01
   2.0000000e+02   6.5873764e+01
   2.1000000e+02   6.6704866e+01
   2.2000000e+02   6.7559024e+01
   2.3000000e+02   6.8307952e+01
   2.4000000e+02   6.9166739e+01
   2.5000000e+02   6.9975378e+01
   2.6000000e+02   7.0815954e+01
   2.7000000e+02   7.1540289e+01
   2.8000000e+02   7.2406251e+01
   2.9000000e+02   7.3524507e+01
   3.0000000e+02   7.4351341e+01
   3.1000000e+02   7.5264728e+01
   3.2000000e+02   7.6247677e+01
   3.3000000e+02   7.6974829e+01
   3.4000000e+02   7.8058625e+01
   3.5000000e+02   7.8882467e+01
   3.6000000e+02   7.9696868e+01
   3.7000000e+02   8.0664492e+01
   3.8000000e+02   8.1337081e+01
   3.9000000e+02   8.2207945e+01
   4.0000000e+02   8.3011832e+01
   4.1000000e+02   8.3909325e+01
   4.2000000e+02   8.4668064e+01
   4.3000000e+02   8.5424715e+01
   4.4000000e+02   8.6259635e+01
   4.5000000e+02   8.7101110e+01
   4.6000000e+02   8.7908894e+01
   4.7000000e+02   8.8603431e+01
   4.8000000e+02   8.9371438e+01
   4.9000000e+02   9.0097907e+01
   5.0000000e+02   9.0905984e+01
   5.1000000e+02   9.1643764e+01
   5.2000000e+02   9.2335049e+01
   5.3000000e+02   9.2981822e+01
   5.4000000e+02   9.3830525e+01
   5.5000000e+02   9.4577723e+01
   5.6000000e+02   9.5231194e+01
   5.7000000e+02   9.5977969e+01
   5.8000000e+02   9.6676141e+01
   5.9000000e+02   9.7312955e+01
   6.0000000e+02   9.8065820e+01
   6.1000000e+02   9.8814353e+01
   6.2000000e+02   9.9453319e+01
   6.3000000e+02   1.0008549e+02
   6.4000000e+02   1.0077999e+02
   6.5000000e+02   1.0151283e+02
   6.6000000e+02   1.0203810e+02
   6.7000000e+02   1.0281122e+02
   6.8000000e+02   1.0347388e+02
   6.9000000e+02   1.0410829e+02
   7.0000000e+02   1.0469896e+02
   7.1000000e+02   1.0532214e+02
   7.2000000e+02   1.0613422e+02
   7.3000000e+02   1.0670510e+02
   7.4000000e+02   1.0721021e+02
   7.5000000e+02   1.0792072e+02
   7.6000000e+02   1.0852472e+02
   7.7000000e+02   1.0921654e+02
   7.8000000e+02   1.0970993e+02
   7.9000000e+02   1.1060156e+02
   8.0000000e+02   1.1114122e+02
   8.1000000e+02   1.1159131e+02
   8.2000000e+02   1.1233750e+02
   8.3000000e+02   1.1291128e+02
   8.4000000e+02   1.1352282e+02
   8.5000000e+02   1.1408098e+02
   8.6000000e+02   1.1460350e+02
   8.7000000e+02   1.1539620e+02
   8.8000000e+02   1.1597221e+02
   8.9000000e+02   1.1635005e+02
   9.0000000e+02   1.1703988e+02
   9.1000000e+02   1.1750259e+02
   9.2000000e+02   1.1820210e+02
   9.3000000e+02   1.1863159e+02
   9.4000000e+02   1.1939577e+02
   9.5000000e+02   1.1998315e+02
   9.6000000e+02   1.2051530e+02
   9.7000000e+02   1.2109892e+02
   9.8000000e+02   1.2157733e+02
   9.9000000e+02   1.2208923e+02
   1.0000000e+03   1.2269645e+02


==> NumericalPlots/vsCost/SRPvar4UB.dat <==
   0.0000000e+00   4.8889958e+01
   1.0000000e+01   5.0629546e+01
   2.0000000e+01   5.2353764e+01
   3.0000000e+01   5.4063993e+01
   4.0000000e+01   5.5761432e+01
   5.0000000e+01   5.7447125e+01
   6.0000000e+01   5.9121987e+01
   7.0000000e+01   6.0786823e+01
   8.0000000e+01   6.2442345e+01
   9.0000000e+01   6.4089186e+01
   1.0000000e+02   6.5727910e+01
   1.1000000e+02   6.7359025e+01
   1.2000000e+02   6.8982985e+01
   1.3000000e+02   7.0600204e+01
   1.4000000e+02   7.2211055e+01
   1.5000000e+02   7.3815877e+01
   1.6000000e+02   7.5414981e+01
   1.7000000e+02   7.7008652e+01
   1.8000000e+02   7.8597150e+01
   1.9000000e+02   8.0180715e+01
   2.0000000e+02   8.1759571e+01
   2.1000000e+02   8.3333921e+01
   2.2000000e+02   8.4903957e+01
   2.3000000e+02   8.6469856e+01
   2.4000000e+02   8.8031783e+01
   2.5000000e+02   8.9589891e+01
   2.6000000e+02   9.1144326e+01
   2.7000000e+02   9.2695221e+01
   2.8000000e+02   9.4237747e+01
   2.9000000e+02   9.5754610e+01
   3.0000000e+02   9.7245537e+01
   3.1000000e+02   9.8711816e+01
   3.2000000e+02   1.0015463e+02
   3.3000000e+02   1.0157507e+02
   3.4000000e+02   1.0297415e+02
   3.5000000e+02   1.0435280e+02
   3.6000000e+02   1.0571189e+02
   3.7000000e+02   1.0705223e+02
   3.8000000e+02   1.0837458e+02
   3.9000000e+02   1.0967964e+02
   4.0000000e+02   1.1096807e+02
   4.1000000e+02   1.1224050e+02
   4.2000000e+02   1.1349750e+02
   4.3000000e+02   1.1473963e+02
   4.4000000e+02   1.1596739e+02
   4.5000000e+02   1.1718128e+02
   4.6000000e+02   1.1838175e+02
   4.7000000e+02   1.1956925e+02
   4.8000000e+02   1.2074417e+02
   4.9000000e+02   1.2190693e+02
   5.0000000e+02   1.2305787e+02
   5.1000000e+02   1.2419736e+02
   5.2000000e+02   1.2532574e+02
   5.3000000e+02   1.2644332e+02
   5.4000000e+02   1.2755040e+02
   5.5000000e+02   1.2864727e+02
   5.6000000e+02   1.2973423e+02
   5.7000000e+02   1.3081151e+02
   5.8000000e+02   1.3187939e+02
   5.9000000e+02   1.3293811e+02
   6.0000000e+02   1.3398788e+02
   6.1000000e+02   1.3502895e+02
   6.2000000e+02   1.3606151e+02
   6.3000000e+02   1.3708579e+02
   6.4000000e+02   1.3810196e+02
   6.5000000e+02   1.3911023e+02
   6.6000000e+02   1.4011077e+02
   6.7000000e+02   1.4110376e+02
   6.8000000e+02   1.4208936e+02
   6.9000000e+02   1.4306775e+02
   7.0000000e+02   1.4403907e+02
   7.1000000e+02   1.4500347e+02
   7.2000000e+02   1.4596111e+02
   7.3000000e+02   1.4691212e+02
   7.4000000e+02   1.4785664e+02
   7.5000000e+02   1.4879480e+02
   7.6000000e+02   1.4972673e+02
   7.7000000e+02   1.5065254e+02
   7.8000000e+02   1.5157236e+02
   7.9000000e+02   1.5248630e+02
   8.0000000e+02   1.5339448e+02
   8.1000000e+02   1.5429700e+02
   8.2000000e+02   1.5519396e+02
   8.3000000e+02   1.5608547e+02
   8.4000000e+02   1.5697163e+02
   8.5000000e+02   1.5785253e+02
   8.6000000e+02   1.5872826e+02
   8.7000000e+02   1.5959891e+02
   8.8000000e+02   1.6046458e+02
   8.9000000e+02   1.6132534e+02
   9.0000000e+02   1.6218128e+02
   9.1000000e+02   1.6303247e+02
   9.2000000e+02   1.6387900e+02
   9.3000000e+02   1.6472095e+02
   9.4000000e+02   1.6555838e+02
   9.5000000e+02   1.6639136e+02
   9.6000000e+02   1.6721997e+02
   9.7000000e+02   1.6804428e+02
   9.8000000e+02   1.6886435e+02
   9.9000000e+02   1.6968025e+02
   1.0000000e+03   1.7049204e+02


==> NumericalPlots/vsDelay/LB.dat <==
   1.0000000e+00   3.7308594e+01
   1.5000000e+00   4.0600261e+01
   2.0000000e+00   4.3891927e+01
   2.5000000e+00   4.7216936e+01
   3.0000000e+00   5.3438226e+01
   3.5000000e+00   6.0587471e+01
   4.0000000e+00   6.8362069e+01
   4.5000000e+00   7.6220031e+01
   5.0000000e+00   8.4156194e+01
   5.5000000e+00   9.2172344e+01
   6.0000000e+00   1.0027040e+02
   6.5000000e+00   1.0845239e+02
   7.0000000e+00   1.1672045e+02
   7.5000000e+00   1.2505135e+02
   8.0000000e+00   1.3338510e+02
   8.5000000e+00   1.4171901e+02
   9.0000000e+00   1.5005307e+02
   9.5000000e+00   1.5838726e+02
   1.0000000e+01   1.6672154e+02


==> NumericalPlots/vsDelay/UB.dat <==
   1.0000000e+00   1.2930859e+02
   1.5000000e+00   1.3260026e+02
   2.0000000e+00   1.3589193e+02
   2.5000000e+00   1.3931735e+02
   3.0000000e+00   1.5435251e+02
   3.5000000e+00   1.7309276e+02
   4.0000000e+00   1.9433059e+02
   4.5000000e+00   2.1589861e+02
   5.0000000e+00   2.3777720e+02
   5.5000000e+00   2.5997411e+02
   6.0000000e+00   2.8249742e+02
   6.5000000e+00   3.0535554e+02
   7.0000000e+00   3.2855720e+02
   7.5000000e+00   3.5201049e+02
   8.0000000e+00   3.7547484e+02
   8.5000000e+00   3.9893937e+02
   9.0000000e+00   4.2240404e+02
   9.5000000e+00   4.4586883e+02
   1.0000000e+01   4.6933372e+02


==> NumericalPlots/vsDelay/old_when mu is small/LB.dat <==
   1.0000000e+00   1.6844850e+01
   1.5000000e+00   2.5122029e+01
   2.0000000e+00   3.3428159e+01
   2.5000000e+00   4.1745905e+01
   3.0000000e+00   5.0069466e+01
   3.5000000e+00   5.8396350e+01
   4.0000000e+00   6.6725314e+01
   4.5000000e+00   7.5055664e+01
   5.0000000e+00   8.3386984e+01
   5.5000000e+00   9.1719010e+01
   6.0000000e+00   1.0005157e+02
   6.5000000e+00   1.0838453e+02
   7.0000000e+00   1.1671781e+02
   7.5000000e+00   1.2505135e+02
   8.0000000e+00   1.3338510e+02
   8.5000000e+00   1.4171901e+02
   9.0000000e+00   1.5005307e+02
   9.5000000e+00   1.5838726e+02
   1.0000000e+01   1.6672154e+02


==> NumericalPlots/vsDelay/old_when mu is small/UB.dat <==
   1.0000000e+00   4.7106319e+01
   1.5000000e+00   7.0513931e+01
   2.0000000e+00   9.3950628e+01
   2.5000000e+00   1.1739897e+02
   3.0000000e+00   1.4085313e+02
   3.5000000e+00   1.6431062e+02
   4.0000000e+00   1.8777019e+02
   4.5000000e+00   2.1123115e+02
   5.0000000e+00   2.3469308e+02
   5.5000000e+00   2.5815571e+02
   6.0000000e+00   2.8161888e+02
   6.5000000e+00   3.0508245e+02
   7.0000000e+00   3.2854634e+02
   7.5000000e+00   3.5201049e+02
   8.0000000e+00   3.7547484e+02
   8.5000000e+00   3.9893937e+02
   9.0000000e+00   4.2240404e+02
   9.5000000e+00   4.4586883e+02
   1.0000000e+01   4.6933373e+02


==> NumericalPlots/vsDelay/old_when mu is small/var0.dat <==
   1.0000000e+00   4.3874030e+01
   1.5000000e+00   6.5690603e+01
   2.0000000e+00   8.7385687e+01
   2.5000000e+00   1.0948773e+02
   3.0000000e+00   1.3120509e+02
   3.5000000e+00   1.5331493e+02
   4.0000000e+00   1.7485719e+02
   4.5000000e+00   1.9680976e+02
   5.0000000e+00   2.1935502e+02
   5.5000000e+00   2.4028200e+02
   6.0000000e+00   2.6250280e+02
   6.5000000e+00   2.8335399e+02
   7.0000000e+00   3.0680587e+02
   7.5000000e+00   3.2805934e+02
   8.0000000e+00   3.5018805e+02
   8.5000000e+00   3.7150566e+02
   9.0000000e+00   3.9199582e+02
   9.5000000e+00   4.1353776e+02
   1.0000000e+01   4.3648753e+02


==> NumericalPlots/vsDelay/old_when mu is small/var1.dat <==
   1.0000000e+00   4.4399660e+01
   1.5000000e+00   6.6132933e+01
   2.0000000e+00   8.7777982e+01
   2.5000000e+00   1.0982420e+02
   3.0000000e+00   1.3119387e+02
   3.5000000e+00   1.5350290e+02
   4.0000000e+00   1.7548827e+02
   4.5000000e+00   1.9696976e+02
   5.0000000e+00   2.1904677e+02
   5.5000000e+00   2.4102725e+02
   6.0000000e+00   2.6263618e+02
   6.5000000e+00   2.8376194e+02
   7.0000000e+00   3.0594841e+02
   7.5000000e+00   3.2733734e+02
   8.0000000e+00   3.5030177e+02
   8.5000000e+00   3.7134486e+02
   9.0000000e+00   3.9252227e+02
   9.5000000e+00   4.1446076e+02
   1.0000000e+01   4.3629171e+02


==> NumericalPlots/vsDelay/old_when mu is small/var10.dat <==
   1.0000000e+00   4.9936107e+01
   1.5000000e+00   6.9870506e+01
   2.0000000e+00   9.0401799e+01
   2.5000000e+00   1.1149846e+02
   3.0000000e+00   1.3254752e+02
   3.5000000e+00   1.5465435e+02
   4.0000000e+00   1.7639629e+02
   4.5000000e+00   1.9802838e+02
   5.0000000e+00   2.2037526e+02
   5.5000000e+00   2.4190517e+02
   6.0000000e+00   2.6371779e+02
   6.5000000e+00   2.8378836e+02
   7.0000000e+00   3.0648021e+02
   7.5000000e+00   3.2868426e+02
   8.0000000e+00   3.5023381e+02
   8.5000000e+00   3.7053662e+02
   9.0000000e+00   3.9240991e+02
   9.5000000e+00   4.1491280e+02
   1.0000000e+01   4.3665579e+02


==> NumericalPlots/vsDelay/old_when mu is small/var4.dat <==
   1.0000000e+00   4.6212387e+01
   1.5000000e+00   6.7371714e+01
   2.0000000e+00   8.8597338e+01
   2.5000000e+00   1.1040810e+02
   3.0000000e+00   1.3174964e+02
   3.5000000e+00   1.5372738e+02
   4.0000000e+00   1.7571431e+02
   4.5000000e+00   1.9735858e+02
   5.0000000e+00   2.1972698e+02
   5.5000000e+00   2.4062349e+02
   6.0000000e+00   2.6257779e+02
   6.5000000e+00   2.8387889e+02
   7.0000000e+00   3.0645816e+02
   7.5000000e+00   3.2863049e+02
   8.0000000e+00   3.4972994e+02
   8.5000000e+00   3.7198671e+02
   9.0000000e+00   3.9287707e+02
   9.5000000e+00   4.1545164e+02
   1.0000000e+01   4.3436343e+02


==> NumericalPlots/vsDelay/var0.dat <==
   1.0000000e+00   8.9781085e+01
   1.5000000e+00   1.0406492e+02
   2.0000000e+00   1.1830544e+02
   2.5000000e+00   1.3275060e+02
   3.0000000e+00   1.4524635e+02
   3.5000000e+00   1.6243134e+02
   4.0000000e+00   1.8137742e+02
   4.5000000e+00   2.0150014e+02
   5.0000000e+00   2.2192182e+02
   5.5000000e+00   2.4187229e+02
   6.0000000e+00   2.6344558e+02
   6.5000000e+00   2.8454841e+02
   7.0000000e+00   3.0470137e+02
   7.5000000e+00   3.2758152e+02
   8.0000000e+00   3.4921638e+02
   8.5000000e+00   3.7208866e+02
   9.0000000e+00   3.9405661e+02
   9.5000000e+00   4.1603753e+02
   1.0000000e+01   4.3889502e+02


==> NumericalPlots/vsDelay/var10.dat <==
   1.0000000e+00   9.4588566e+01
   1.5000000e+00   1.0722348e+02
   2.0000000e+00   1.2081629e+02
   2.5000000e+00   1.3443246e+02
   3.0000000e+00   1.4734292e+02
   3.5000000e+00   1.6389001e+02
   4.0000000e+00   1.8309774e+02
   4.5000000e+00   2.0271432e+02
   5.0000000e+00   2.2303007e+02
   5.5000000e+00   2.4338639e+02
   6.0000000e+00   2.6551867e+02
   6.5000000e+00   2.8507014e+02
   7.0000000e+00   3.0608449e+02
   7.5000000e+00   3.2903436e+02
   8.0000000e+00   3.5143015e+02
   8.5000000e+00   3.7298701e+02
   9.0000000e+00   3.9376020e+02
   9.5000000e+00   4.1549961e+02
   1.0000000e+01   4.3894083e+02


==> NumericalPlots/vsDelay/var1_NW.dat <==
   1.0000000e+00   6.9571019e+01
   1.5000000e+00   7.5249559e+01
   2.0000000e+00   8.2435702e+01
   2.5000000e+00   9.1473174e+01
   3.0000000e+00   1.0175630e+02
   3.5000000e+00   1.1415803e+02
   4.0000000e+00   1.2819635e+02
   4.5000000e+00   1.4297827e+02
   5.0000000e+00   1.5735436e+02
   5.5000000e+00   1.7221359e+02
   6.0000000e+00   1.8699752e+02
   6.5000000e+00   2.0199390e+02
   7.0000000e+00   2.1722228e+02
   7.5000000e+00   2.3355878e+02
   8.0000000e+00   2.4801222e+02
   8.5000000e+00   2.6365668e+02
   9.0000000e+00   2.8010850e+02
   9.5000000e+00   2.9392184e+02
   1.0000000e+01   3.0973851e+02


==> NumericalPlots/vsDelay/var4.dat <==
   1.0000000e+00   9.1863469e+01
   1.5000000e+00   1.0529041e+02
   2.0000000e+00   1.1928620e+02
   2.5000000e+00   1.3319265e+02
   3.0000000e+00   1.4649808e+02
   3.5000000e+00   1.6298081e+02
   4.0000000e+00   1.8216982e+02
   4.5000000e+00   2.0231595e+02
   5.0000000e+00   2.2270824e+02
   5.5000000e+00   2.4191651e+02
   6.0000000e+00   2.6469512e+02
   6.5000000e+00   2.8410746e+02
   7.0000000e+00   3.0606988e+02
   7.5000000e+00   3.2858722e+02
   8.0000000e+00   3.4950328e+02
   8.5000000e+00   3.7246596e+02
   9.0000000e+00   3.9343943e+02
   9.5000000e+00   4.1455859e+02
   1.0000000e+01   4.3928324e+02


==> NumericalPlots/vsDelay/var4_NW.dat <==
   1.0000000e+00   7.0091424e+01
   1.5000000e+00   7.5795823e+01
   2.0000000e+00   8.3053373e+01
   2.5000000e+00   9.2003630e+01
   3.0000000e+00   1.0242382e+02
   3.5000000e+00   1.1434017e+02
   4.0000000e+00   1.2864646e+02
   4.5000000e+00   1.4304971e+02
   5.0000000e+00   1.5790950e+02
   5.5000000e+00   1.7225069e+02
   6.0000000e+00   1.8704012e+02
   6.5000000e+00   2.0204780e+02
   7.0000000e+00   2.1705411e+02
   7.5000000e+00   2.3308092e+02
   8.0000000e+00   2.4823154e+02
   8.5000000e+00   2.6433386e+02
   9.0000000e+00   2.7891490e+02
   9.5000000e+00   2.9461017e+02
   1.0000000e+01   3.1095082e+02


==> NumericalPlots/vsDiscrete/KRP.dat <==
   1.0000000e-02   3.9916401e+02
   2.0000000e-02   2.0993464e+02
   3.0000000e-02   1.4526947e+02
   4.0000000e-02   1.1354091e+02
   5.0000000e-02   9.4463606e+01
   6.0000000e-02   8.1528497e+01
   7.0000000e-02   7.2576742e+01
   8.0000000e-02   6.5362925e+01
   9.0000000e-02   6.0072615e+01
   1.0000000e-01   5.6063350e+01
   1.1000000e-01   5.2521922e+01
   1.2000000e-01   4.9703625e+01
   1.3000000e-01   4.7211279e+01
   1.4000000e-01   4.5099651e+01
   1.5000000e-01   4.3207007e+01
   1.6000000e-01   4.1570835e+01
   1.7000000e-01   4.0141863e+01
   1.8000000e-01   3.8901103e+01
   1.9000000e-01   3.7840108e+01
   2.0000000e-01   3.6810135e+01
   2.1000000e-01   3.5913969e+01
   2.2000000e-01   3.5067026e+01
   2.3000000e-01   3.4272087e+01
   2.4000000e-01   3.3661277e+01
   2.5000000e-01   3.3002998e+01
   2.6000000e-01   3.2390251e+01
   2.7000000e-01   3.1886892e+01
   2.8000000e-01   3.1304561e+01
   2.9000000e-01   3.0890767e+01
   3.0000000e-01   3.0410590e+01
   3.1000000e-01   3.0053421e+01
   3.2000000e-01   2.9637189e+01
   3.3000000e-01   2.9243491e+01
   3.4000000e-01   2.8932061e+01
   3.5000000e-01   2.8583466e+01


==> NumericalPlots/vsDiscrete/LB.dat <==
   1.0000000e-02   1.9291667e+02
   2.0000000e-02   9.7083333e+01
   3.0000000e-02   6.5138889e+01
   4.0000000e-02   4.9166667e+01
   5.0000000e-02   3.9583333e+01
   6.0000000e-02   3.3194444e+01
   7.0000000e-02   2.8630952e+01
   8.0000000e-02   2.5208333e+01
   9.0000000e-02   2.2546296e+01
   1.0000000e-01   2.0416667e+01
   1.1000000e-01   1.8674242e+01
   1.2000000e-01   1.7222222e+01
   1.3000000e-01   1.5993590e+01
   1.4000000e-01   1.4940476e+01
   1.5000000e-01   1.4027778e+01
   1.6000000e-01   1.3364535e+01
   1.7000000e-01   1.2975723e+01
   1.8000000e-01   1.2658278e+01
   1.9000000e-01   1.2402534e+01
   2.0000000e-01   1.2203734e+01
   2.1000000e-01   1.2055951e+01
   2.2000000e-01   1.1950815e+01
   2.3000000e-01   1.1875847e+01
   2.4000000e-01   1.1806466e+01
   2.5000000e-01   1.1745563e+01
   2.6000000e-01   1.1690086e+01
   2.7000000e-01   1.1641766e+01
   2.8000000e-01   1.1601411e+01
   2.9000000e-01   1.1558883e+01
   3.0000000e-01   1.1525047e+01
   3.1000000e-01   1.1494126e+01
   3.2000000e-01   1.1471181e+01
   3.3000000e-01   1.1444152e+01
   3.4000000e-01   1.1425052e+01
   3.5000000e-01   1.1408392e+01


==> NumericalPlots/vsDiscrete/MWT.dat <==
   1.0000000e-02   3.8573221e+02
   2.0000000e-02   1.9648447e+02
   3.0000000e-02   1.3207644e+02
   4.0000000e-02   1.0041926e+02
   5.0000000e-02   8.1376623e+01
   6.0000000e-02   6.8577779e+01
   7.0000000e-02   5.9723394e+01
   8.0000000e-02   5.2617581e+01
   9.0000000e-02   4.7386216e+01
   1.0000000e-01   4.3524135e+01
   1.1000000e-01   4.0127379e+01
   1.2000000e-01   3.7399108e+01
   1.3000000e-01   3.4942812e+01
   1.4000000e-01   3.3044853e+01
   1.5000000e-01   3.1253101e+01
   1.6000000e-01   2.9676968e+01
   1.7000000e-01   2.8392710e+01
   1.8000000e-01   2.7265198e+01
   1.9000000e-01   2.6306607e+01
   2.0000000e-01   2.5413042e+01
   2.1000000e-01   2.4620562e+01
   2.2000000e-01   2.3844126e+01
   2.3000000e-01   2.3171924e+01
   2.4000000e-01   2.2648781e+01
   2.5000000e-01   2.2139633e+01
   2.6000000e-01   2.1588963e+01
   2.7000000e-01   2.1184327e+01
   2.8000000e-01   2.0783459e+01
   2.9000000e-01   2.0372608e+01
   3.0000000e-01   2.0058758e+01
   3.1000000e-01   1.9678202e+01
   3.2000000e-01   1.9408703e+01
   3.3000000e-01   1.9134496e+01
   3.4000000e-01   1.8867929e+01
   3.5000000e-01   1.8636967e+01


==> NumericalPlots/vsDiscrete/SRP.dat <==
   1.0000000e-02   3.9317612e+02
   2.0000000e-02   2.0428469e+02
   3.0000000e-02   1.3998862e+02
   4.0000000e-02   1.0873870e+02
   5.0000000e-02   9.0021544e+01
   6.0000000e-02   7.7372231e+01
   7.0000000e-02   6.8656874e+01
   8.0000000e-02   6.1735780e+01
   9.0000000e-02   5.6736448e+01
   1.0000000e-01   5.2990711e+01
   1.1000000e-01   4.9849459e+01
   1.2000000e-01   4.7184778e+01
   1.3000000e-01   4.4890496e+01
   1.4000000e-01   4.2986997e+01
   1.5000000e-01   4.1363666e+01
   1.6000000e-01   3.9802944e+01
   1.7000000e-01   3.8343248e+01
   1.8000000e-01   3.6949442e+01
   1.9000000e-01   3.5865338e+01
   2.0000000e-01   3.4797707e+01
   2.1000000e-01   3.3888552e+01
   2.2000000e-01   3.3017338e+01
   2.3000000e-01   3.2242081e+01
   2.4000000e-01   3.1583323e+01
   2.5000000e-01   3.0905025e+01
   2.6000000e-01   3.0338392e+01
   2.7000000e-01   2.9908479e+01
   2.8000000e-01   2.9418546e+01
   2.9000000e-01   2.8885479e+01
   3.0000000e-01   2.8526214e+01
   3.1000000e-01   2.8113782e+01
   3.2000000e-01   2.7802811e+01
   3.3000000e-01   2.7413504e+01
   3.4000000e-01   2.7134566e+01
   3.5000000e-01   2.6787896e+01


==> NumericalPlots/vsN/NvsExp_MTP.dat <==
   1.0000000e+00   3.5797559e+00
   2.0000000e+00   4.0223154e+00
   3.0000000e+00   4.5142075e+00
   4.0000000e+00   5.1520102e+00
   5.0000000e+00   5.8447408e+00
   6.0000000e+00   6.5547933e+00
   7.0000000e+00   7.3491344e+00
   8.0000000e+00   8.1516220e+00
   9.0000000e+00   8.9379118e+00
   1.0000000e+01   9.7660905e+00


==> NumericalPlots/vsN/NvsExp_SRP.dat <==
   1.0000000e+00   4.3346571e+00
   2.0000000e+00   5.2696580e+00
   3.0000000e+00   7.1596367e+00
   4.0000000e+00   9.1490659e+00
   5.0000000e+00   1.1091607e+01
   6.0000000e+00   1.3080494e+01
   7.0000000e+00   1.5129075e+01
   8.0000000e+00   1.7050817e+01
   9.0000000e+00   1.8957600e+01
   1.0000000e+01   2.1077940e+01


==> NumericalPlots/vsN/NvsLB.dat <==
   1.0000000e+00   2.5000000e+00
   2.0000000e+00   2.5000000e+00
   3.0000000e+00   2.8333333e+00
   4.0000000e+00   3.2500000e+00
   5.0000000e+00   3.7000000e+00
   6.0000000e+00   4.1666667e+00
   7.0000000e+00   4.6428571e+00
   8.0000000e+00   5.1250000e+00
   9.0000000e+00   5.6111111e+00
   1.0000000e+01   6.1000000e+00


==> NumericalPlots/vsN/NvsLN_MTP.dat <==
   1.0000000e+00   3.6261384e+00
   2.0000000e+00   4.1449315e+00
   3.0000000e+00   4.6323952e+00
   4.0000000e+00   5.2707039e+00
   5.0000000e+00   5.9472703e+00
   6.0000000e+00   6.7006856e+00
   7.0000000e+00   7.4577955e+00
   8.0000000e+00   8.2193910e+00
   9.0000000e+00   9.0516850e+00
   1.0000000e+01   9.8108248e+00


==> NumericalPlots/vsN/NvsLN_SRP.dat <==
   1.0000000e+00   4.3514512e+00
   2.0000000e+00   5.3001823e+00
   3.0000000e+00   7.1430854e+00
   4.0000000e+00   9.1386967e+00
   5.0000000e+00   1.1118792e+01
   6.0000000e+00   1.3075513e+01
   7.0000000e+00   1.5103970e+01
   8.0000000e+00   1.7060225e+01
   9.0000000e+00   1.9135248e+01
   1.0000000e+01   2.0967887e+01


==> NumericalPlots/vsN/NvsUB.dat <==
   1.0000000e+00   5.5000000e+00
   2.0000000e+00   5.5000000e+00
   3.0000000e+00   7.3333333e+00
   4.0000000e+00   9.2500000e+00
   5.0000000e+00   1.1200000e+01
   6.0000000e+00   1.3166667e+01
   7.0000000e+00   1.5142857e+01
   8.0000000e+00   1.7125000e+01
   9.0000000e+00   1.9111111e+01
   1.0000000e+01   2.1100000e+01


==> NumericalPlots/vsRatio/M1_SRP.dat <==
   0.0000000e+00   4.6259167e+01
   1.0000000e+00   4.8030755e+01
   2.0000000e+00   5.0039244e+01
   3.0000000e+00   5.2195723e+01
   4.0000000e+00   5.3708243e+01
   5.0000000e+00   5.6447057e+01
   6.0000000e+00   5.7535004e+01
   7.0000000e+00   5.9677990e+01
   8.0000000e+00   6.2263375e+01
   9.0000000e+00   6.3516823e+01
   1.0000000e+01   6.4827573e+01


==> NumericalPlots/vsRatio/M1_lb.dat <==
   0.0000000e+00   1.6844850e+01
   1.0000000e+00   1.6844850e+01
   2.0000000e+00   1.6844850e+01
   3.0000000e+00   1.6844850e+01
   4.0000000e+00   1.6844850e+01
   5.0000000e+00   1.6844850e+01
   6.0000000e+00   1.6844850e+01
   7.0000000e+00   1.6844850e+01
   8.0000000e+00   1.6844850e+01
   9.0000000e+00   1.6844850e+01
   1.0000000e+01   1.6844850e+01


==> NumericalPlots/vsRatio/M1_ub.dat <==
   0.0000000e+00   4.6147986e+01
   1.0000000e+00   4.8085486e+01
   2.0000000e+00   5.0022986e+01
   3.0000000e+00   5.1960486e+01
   4.0000000e+00   5.3897986e+01
   5.0000000e+00   5.5835486e+01
   6.0000000e+00   5.7772986e+01
   7.0000000e+00   5.9710486e+01
   8.0000000e+00   6.1647986e+01
   9.0000000e+00   6.3585486e+01
   1.0000000e+01   6.5522986e+01


==> NumericalPlots/vsRatio/M2_SRP.dat <==
   0.0000000e+00   4.5298681e+01
   1.0000000e+00   4.6354377e+01
   2.0000000e+00   4.7194978e+01
   3.0000000e+00   4.8150019e+01
   4.0000000e+00   4.9214402e+01
   5.0000000e+00   5.0121194e+01
   6.0000000e+00   5.1207600e+01
   7.0000000e+00   5.2342600e+01
   8.0000000e+00   5.2919550e+01
   9.0000000e+00   5.4105589e+01
   1.0000000e+01   5.4999749e+01


==> NumericalPlots/vsRatio/M2_lb.dat <==
   0.0000000e+00   1.6844850e+01
   1.0000000e+00   1.6844850e+01
   2.0000000e+00   1.6844850e+01
   3.0000000e+00   1.6844850e+01
   4.0000000e+00   1.6844850e+01
   5.0000000e+00   1.6844850e+01
   6.0000000e+00   1.6844850e+01
   7.0000000e+00   1.6844850e+01
   8.0000000e+00   1.6844850e+01
   9.0000000e+00   1.6844850e+01
   1.0000000e+01   1.6844850e+01


==> NumericalPlots/vsRatio/M2_ub.dat <==
   0.0000000e+00   4.5189652e+01
   1.0000000e+00   4.6158402e+01
   2.0000000e+00   4.7127152e+01
   3.0000000e+00   4.8095902e+01
   4.0000000e+00   4.9064652e+01
   5.0000000e+00   5.0033402e+01
   6.0000000e+00   5.1002152e+01
   7.0000000e+00   5.1970902e+01
   8.0000000e+00   5.2939652e+01
   9.0000000e+00   5.3908402e+01
   1.0000000e+01   5.4877152e+01


==> NumericalPlots/vsRatio/M3_SRP.dat <==
   0.0000000e+00   4.3323400e+01
   1.0000000e+00   4.3829521e+01
   2.0000000e+00   4.4245086e+01
   3.0000000e+00   4.4816303e+01
   4.0000000e+00   4.5183056e+01
   5.0000000e+00   4.5751173e+01
   6.0000000e+00   4.6206455e+01
   7.0000000e+00   4.6816244e+01
   8.0000000e+00   4.7234185e+01
   9.0000000e+00   4.7752799e+01
   1.0000000e+01   4.8083560e+01


==> NumericalPlots/vsRatio/M3_lb.dat <==
   0.0000000e+00   1.6844850e+01
   1.0000000e+00   1.6844850e+01
   2.0000000e+00   1.6844850e+01
   3.0000000e+00   1.6844850e+01
   4.0000000e+00   1.6844850e+01
   5.0000000e+00   1.6844850e+01
   6.0000000e+00   1.6844850e+01
   7.0000000e+00   1.6844850e+01
   8.0000000e+00   1.6844850e+01
   9.0000000e+00   1.6844850e+01
   1.0000000e+01   1.6844850e+01


==> NumericalPlots/vsRatio/M3_ub.dat <==
   0.0000000e+00   4.3272986e+01
   1.0000000e+00   4.3757361e+01
   2.0000000e+00   4.4241736e+01
   3.0000000e+00   4.4726111e+01
   4.0000000e+00   4.5210486e+01
   5.0000000e+00   4.5694861e+01
   6.0000000e+00   4.6179236e+01
   7.0000000e+00   4.6663611e+01
   8.0000000e+00   4.7147986e+01
   9.0000000e+00   4.7632361e+01
   1.0000000e+01   4.8116736e+01


==> NumericalPlots/vsUpdateWait/LB.dat <==
   1.0000000e+00   1.5000000e+00
   1.5000000e+00   2.2500000e+00
   2.0000000e+00   3.0000000e+00
   2.5000000e+00   3.7500000e+00
   3.0000000e+00   4.5000000e+00
   3.5000000e+00   5.2500000e+00
   4.0000000e+00   6.0000000e+00
   4.5000000e+00   6.7500000e+00
   5.0000000e+00   7.5000000e+00
   5.5000000e+00   8.2500000e+00
   6.0000000e+00   9.0000000e+00
   6.5000000e+00   9.7500000e+00
   7.0000000e+00   1.0500000e+01
   7.5000000e+00   1.1250000e+01
   8.0000000e+00   1.2000000e+01
   8.5000000e+00   1.2750000e+01
   9.0000000e+00   1.3500000e+01
   9.5000000e+00   1.4250000e+01
   1.0000000e+01   1.5000000e+01


==> NumericalPlots/vsUpdateWait/MeanDelay.dat <==
   1.0000000e+00   1.0000000e+00
   1.5000000e+00   1.5000000e+00
   2.0000000e+00   2.0000000e+00
   2.5000000e+00   2.5000000e+00
   3.0000000e+00   3.0000000e+00
   3.5000000e+00   3.5000000e+00
   4.0000000e+00   4.0000000e+00
   4.5000000e+00   4.5000000e+00
   5.0000000e+00   5.0000000e+00
   5.5000000e+00   5.5000000e+00
   6.0000000e+00   6.0000000e+00
   6.5000000e+00   6.5000000e+00
   7.0000000e+00   7.0000000e+00
   7.5000000e+00   7.5000000e+00
   8.0000000e+00   8.0000000e+00
   8.5000000e+00   8.5000000e+00
   9.0000000e+00   9.0000000e+00
   9.5000000e+00   9.5000000e+00
   1.0000000e+01   1.0000000e+01


==> NumericalPlots/vsUpdateWait/beta_exp.dat <==
   1.0000000e+00   9.0148926e-01
   1.5000000e+00   1.3522339e+00
   2.0000000e+00   1.8023682e+00
   2.5000000e+00   2.2529602e+00
   3.0000000e+00   2.7035522e+00
   3.5000000e+00   3.1546783e+00
   4.0000000e+00   3.6053467e+00
   4.5000000e+00   4.0560150e+00
   5.0000000e+00   4.5066833e+00
   5.5000000e+00   4.9573517e+00
   6.0000000e+00   5.4080200e+00
   6.5000000e+00   5.8586884e+00
   7.0000000e+00   6.3088226e+00
   7.5000000e+00   6.7594528e+00
   8.0000000e+00   7.2100830e+00
   8.5000000e+00   7.6607132e+00
   9.0000000e+00   8.1113434e+00
   9.5000000e+00   8.5619736e+00
   1.0000000e+01   9.0126038e+00


==> NumericalPlots/vsUpdateWait/beta_unif.dat <==
   1.0000000e+00   6.4392090e-01
   1.5000000e+00   9.6588135e-01
   2.0000000e+00   1.2884521e+00
   2.5000000e+00   1.6105652e+00
   3.0000000e+00   1.9326782e+00
   3.5000000e+00   2.2553253e+00
   4.0000000e+00   2.5775146e+00
   4.5000000e+00   2.8997040e+00
   5.0000000e+00   3.2218933e+00
   5.5000000e+00   3.5440826e+00
   6.0000000e+00   3.8662720e+00
   6.5000000e+00   4.1884613e+00
   7.0000000e+00   4.5101166e+00
   7.5000000e+00   4.8322678e+00
   8.0000000e+00   5.1544189e+00
   8.5000000e+00   5.4765701e+00
   9.0000000e+00   5.7987213e+00
   9.5000000e+00   6.1208725e+00
   1.0000000e+01   6.4430237e+00


==> NumericalPlots/vsUpdateWait/exp_OPT.dat <==
   1.0000000e+00   1.8997462e+00
   1.5000000e+00   2.8553835e+00
   2.0000000e+00   3.8002103e+00
   2.5000000e+00   4.7627513e+00
   3.0000000e+00   5.7123838e+00
   3.5000000e+00   6.6361902e+00
   4.0000000e+00   7.5955659e+00
   4.5000000e+00   8.5524290e+00
   5.0000000e+00   9.4991642e+00
   5.5000000e+00   1.0470909e+01
   6.0000000e+00   1.1432894e+01
   6.5000000e+00   1.2387594e+01
   7.0000000e+00   1.3332425e+01
   7.5000000e+00   1.4280803e+01
   8.0000000e+00   1.5174781e+01
   8.5000000e+00   1.6123104e+01
   9.0000000e+00   1.7178982e+01
   9.5000000e+00   1.8075568e+01
   1.0000000e+01   1.9006139e+01


==> NumericalPlots/vsUpdateWait/exp_SRP.dat <==
   1.0000000e+00   1.9025210e+00
   1.5000000e+00   2.8580233e+00
   2.0000000e+00   3.8120319e+00
   2.5000000e+00   4.7648848e+00
   3.0000000e+00   5.7089493e+00
   3.5000000e+00   6.6581926e+00
   4.0000000e+00   7.6164976e+00
   4.5000000e+00   8.5804248e+00
   5.0000000e+00   9.5042917e+00
   5.5000000e+00   1.0469091e+01
   6.0000000e+00   1.1435206e+01
   6.5000000e+00   1.2333709e+01
   7.0000000e+00   1.3275546e+01
   7.5000000e+00   1.4246801e+01
   8.0000000e+00   1.5213812e+01
   8.5000000e+00   1.6233365e+01
   9.0000000e+00   1.7129367e+01
   9.5000000e+00   1.8071231e+01
   1.0000000e+01   1.9058647e+01


==> NumericalPlots/vsUpdateWait/unif_OPT.dat <==
   1.0000000e+00   1.6439265e+00
   1.5000000e+00   2.4679273e+00
   2.0000000e+00   3.2893646e+00
   2.5000000e+00   4.1116604e+00
   3.0000000e+00   4.9394637e+00
   3.5000000e+00   5.7490904e+00
   4.0000000e+00   6.5790716e+00
   4.5000000e+00   7.3984559e+00
   5.0000000e+00   8.2221326e+00
   5.5000000e+00   9.0450387e+00
   6.0000000e+00   9.8624008e+00
   6.5000000e+00   1.0688201e+01
   7.0000000e+00   1.1508961e+01
   7.5000000e+00   1.2371886e+01
   8.0000000e+00   1.3136506e+01
   8.5000000e+00   1.3989550e+01
   9.0000000e+00   1.4801111e+01
   9.5000000e+00   1.5642352e+01
   1.0000000e+01   1.6444672e+01


==> NumericalPlots/vsUpdateWait/unif_SRP.dat <==
   1.0000000e+00   1.6668176e+00
   1.5000000e+00   2.5008656e+00
   2.0000000e+00   3.3315387e+00
   2.5000000e+00   4.1647740e+00
   3.0000000e+00   4.9996554e+00
   3.5000000e+00   5.8383686e+00
   4.0000000e+00   6.6719271e+00
   4.5000000e+00   7.5070342e+00
   5.0000000e+00   8.3425652e+00
   5.5000000e+00   9.1698443e+00
   6.0000000e+00   1.0027359e+01
   6.5000000e+00   1.0844378e+01
   7.0000000e+00   1.1668034e+01
   7.5000000e+00   1.2501797e+01
   8.0000000e+00   1.3340323e+01
   8.5000000e+00   1.4185809e+01
   9.0000000e+00   1.4978419e+01
   9.5000000e+00   1.5845964e+01
   1.0000000e+01   1.6672055e+01

